Extrapolated Shock Tracking: Bridging shock-fitting and embedded boundary methods

We propose a novel approach to approximate numerically shock waves. The method combines the unstructured shock-fitting approach developed in the last decade by some of the authors, with ideas coming from embedded boundary techniques. The numerical method obtained allows avoiding the re-meshing phase required by the unstructured fitting method, while guaranteeing accuracy properties very close to those of the fitting approach. This new method has many similarities with front tracking approaches, and paves the way to shock-tracking techniques truly independent on the data and mesh structure used by the flow solver. The approach is tested on several problems showing accuracy properties very close to those of more expensive fitting methods, with a considerable gain in flexibility and generality.

==> Credit_Author_Statement.txt <==
Credit author statement

-) Mirco Ciallella: Software, Validation, Methodology and Writing - Original Draft, Reviewing and Editing

-) Mario Ricchiuto: Methodology and Writing  - Original Draft, Reviewing and Editing

-) Renato Paciorri: Methodology and Writing  - Original Draft, Reviewing and Editing

-) Aldo Bonfiglioli: Methodology and Writing - Original Draft, Reviewing and Editing


==> Response_to_Reviewers.txt <==
RESPONSE TO REVIEWERS:

Reviewer #1:

Major:
1)
The projections from the surrogate boundaries to the shock boundaries and vice versa are found by following some steps:
- Once the cavity has been determined and dug within the background mesh, the elements surrounding the hole are easily highlighted 
along with the edges that lay on the boundary of the cavity.
- Afterwards, a geometric constraint is employed to determine whether a point on the boundary lays on the upstream or the downstream side of the cavity.
- Finally, an algorithm that involves the search for the intersection between a ray oriented as the shock normal and the edges laying on
the boundary of the cavity has been developed (Since there might be more intersections, the algorithm is coded to choose the closest one).

Regarding the computational cost, this search algorithm is not characterized by a high computational cost because the previous geometrical
considerations allow to narrow the search field only to the edges laying on the boundary of the cavity, avoiding the involvement of the whole mesh.
Although, the algorithm employed so far to find the triangles crossed by the shock is the most expensive subroutine because it has not been optimized yet to deal also with large amount of data (more efficient procedures may and will be implemented).

2)
Since the internal surrogate boundary $\hat{\Gamma}_D$ is built all around the surrogate boundary $\tilde{\Gamma}_D$, there have never been problems whatsoever in finding the auxiliary triangle for internal points. As one may imagine, there could be problems for the boundary points of $\tilde{\Gamma}_D$. This shortcoming has been mitigated by updating those points using a classic extrapolation procedure, as the one described in section (3.5). 
In three-dimensional configurations, shocks are no longer lines but surfaces instead. Hence, $\hat{\Gamma}_D$ may be defined in the same way as a collection of faces, that make up a surface. The interpolation procedure performed by means of an auxiliary triangle will be replaced by an approach that involves the construction of an auxiliary tetrahedron, built using the same approach. 

3) 
At the moment the algortihm is able to deal only with two-dimensional grids. The extension to three dimensions will be done afterwards and described in another paper.

4) Comparisons among the fitting techniques has been added to the document: 1) when talking about the error analysis and 2) making qualitative confrontations for the blunt body problem and the steady Mach reflection. 

5) ????????

Minor:
1) section 3.7: correction highlighted in red.
2) Figures 7 and 8 corrected by changing the name of the shock points considered.
3) Figures 13,17,20: color scale legend added to the plots
4) Figure 14: a vertical thick line where the shock occurs has been added and pointed out, in red, in section 4.2
5) Figure 19: x and y coordinate axis have been added


Reviewer #2:

1)!!! Pensavo fosse stato gia' fatto nell'introduzione citando gli articoli che ci hanno dato la base teorica per costruire l'algoritmo!!!


2) In both the shock-fitting approaches, the shock is treated as a polyline able to move freely over a background grid. The main difference lays on the fact that the approach introduced in [8] performs a re-meshing compelling the shock wave to be part of the computational grid and running the CFD solver on that new grid. The novel approach does not built a new mesh but, instead, it uses the background mesh to trasfer the solution from the mesh to the shock. This is simply done by using some extrapolation and interpolation procedures  for the disjoint parts of the mesh.
Fig. 9 has been shown to acknowledge the reader that the moving shock wave may stretch and, hence, a re-distribution of the shock points must be done to avoid problems like disappearing shock edges.
The mesh shown in Fig. 9 is the so-called background mesh that represents the mesh from which everything starts. Then, at each iteration, the algorithm performs the geometrical operations that allow to track the shock until it reaches the steady state.

3) Although, only steady test-cases are taken into account, we use a kind of time-dependent algorithm to follow the shock from its initial guessed position to the steady one: in particular, at each iteration, the algorithm computes the speed associated to each shock point, which would be relatively high at the beginning of the simulation and follow a decreasing trend. Great importance is given to the shock speed to understand how the shock is approaching the steady state (shock speed tends to zero).

The shock fronts employed to carry out these simulations have been extracted "by hand" by post-processing the shock-capturing solutions.

The description of how the algorithm works is pointed out in Appendix 2 and explained by using three test-cases as references.

4) close-up of embedded shocks have been added to fig 13,22,23, along with comparisons between SF and SSF (reference to the error estimation performed for the technique introduced in [8] and comparisons for the blunt body problem and hybrid Mach reflection)

5) fig 20: 
indeed, since the space between the shock and the mesh is empty, the only solutions provided in that area are the ones stored by the shock polyline (shock-upstream and shock-downstream solutions). 

For plotting the solution there are no differences whatsoever in either plotting the background mesh or the computational one. The only thing that would change, for the second case, is the presence of a line of cells (removed to form a cavity , for the first case) characterized by a solution that changes abruptly from the upstream to the downstream value.

6) notation has been unified in appendix 1


==> highlights.txt <==
-  New shock tracking/fitting approach not requiring remeshing
-  Full second order of accuracy is achieved for flows with strong shocks
-  New method is a bridge between embedded boundary methods and shock fitting


==> novelty.txt <==
A new method to handle shocks is proposed, named Extrapolated Shock Tracking. It constitutes a bridge between embedded boundary methods and shock-fitting methods. This novel technique allows to avoid the re-meshing step around the shock, which was a key point of the unstructured shock-fitting proposed by Bonfiglioli and Paciorri. This allows to considerably simplify the interfacing of the shock tracking method, based on the Rankine-Hugoniot equations, with the gasdynamic solver. More importantly, the method proposed is independent of the mesh data structure of the solver employed. The novel approach is tested and its versatility is verified through several test-cases. The new method is able to recover second-order convergence rate also on the downstream side of the shock and can be used to simulate complex interactions in a hybrid fitting-capturing approach.


==> revision.txt <==
Reviewer #1: In this article the authors propose a new method for shock-waves combining a shock-fitting approach with an embedded boundary method. The new technique merges the Shock-Fitting (SB) technique developed in [8] with the Shifted Boundary Method (SBM) developed in [25]. The results demonstrate the great potential of the method, specially compared with state of the art Shock-Capturing (SC) techniques.
The manuscript is well written and easy to follow. The reviewer would also like to acknowledge the effort made by the authors in the introduction of the paper, providing a comprehensive review of the state of the art on the method and related works. The numerical results are, in general (see below for some specific comments), aligned with the theoretical framework description.
I recommend this manuscript for publication provided a positive response to the following concerns:

Major comments:

1. The key novelty of the method relies on the transfer of the quantities between the shock and the surrogate boundaries on the background mesh. This procedure avoids the need to redefine a conforming mesh nearby the shock. The transfer procedure described in sections 3.5 and 3.7 depends on the projection of the shock-point into the background mesh and vice-versa. However, in the manuscript it is not detailed the process to find this projection, which usually involves search algorithms on the background or shock meshes that certainly have a non-negligible computational cost. The authors should provide more information on how the projections are found, which is the computational cost and how it scales with the mesh size. A computational cost comparison with the SC method should also be added in the results section.

2. In section 3.7, an auxiliary triangle is build to interpolate the quantities at point i on the surrogate boundary <GAMMA> ̃D. This process seems not general enough to the reviewer. What happens if the projected point on the shock Pi is such that the i does not lie in the auxiliar triangle? Is this process extensible to a 3D configuration?

3. The geometric operations proposed in the manuscript are only described for a 2D configuration. The authors should clearly state that the proposed method is defined only for a 2D case or, otherwise, extend all the geometric operations to the 3D case, i.e. point projections, grid-point interpolations, re-interpolation of crossed nodes and shock-point re-distribution.

4. In the numerical results the authors show the suitability of the method comparing the results against a SC approach, demonstrating that the proposed approach leads to better results. However, the authors do not compare with methods of the same family, i.e. other shock-fitting techniques such as the one proposed in [8]. The authors should add a comparison with a SF method for the error analysis presented in section 4.1 and compare the results of the blunt body problem and the steady Mach reflection against the ones available in [8].

5. A shock-reconstruction technique is used to obtain the gradients of the quantities needed for the extrapo- lation defined in eq. (10). As noticed in the Appendix, this reconstruction is not accurate for non-smooth solutions. Therefore, this is a limitation close to a triple point region, where a fitted shock interacts with a captured shock, e.g. the examples shown in section 4.3. The authors should comment on this limitation in the body of the manuscript.


Minor comments:

1. In Section 3.7, mention that the state at Pi is computed using (11) with the weights w1 and w2 computed with the normalized distances to the shock-points instead of the grid-points.
2. Fig.7 and Fig.8: use P instead of S for the shock-points as in the text.
3. Fig.13, Fig. 17 and Fig. 20: provide a legend with the color scale.
4. Fig. 14: A vertical tick on the shock location would help the reader to analyse the results. 5. Fig. 19: Provide the x and y coordinate axis to have a reference in Fig. 20.




Reviewer #2: The paper presents an improved version of the previously developed shock-fitting method,
which apparently computes a flow with a shock by two disjoint grids and a polyline representing
the shock.


Computations with two disjoint grids and a polyline representing a shock is interesting.
But it is not very clear exactly how the shock-fitting is performed as described in the current draft.
I'd say "major revision" and would like to ask for a revision including a more detailed and
illustrative explanation about the method.

See below for specific comments:

--- Page 6

Suddenly, the proposed technique is described in this section.
If the proposed idea is to combine the two items (the shock-fitting and embedding),
please first describe them separately in more detail (with figures) to illustrate the point
addressed in this paper.



--- Page 6

The difference between the proposed method and the previous method is not very clear.
Looking at Figure 20, I see the propose method as a method for computing a flow with a shock without
having a grid around the shock but instead with the shock represented by a polyline.
The previous method constructs a grid with a grid line coincides with the shock poly line.
Is this correct? I'm not sure because Figure 9 shows a single background grid, not two
separated grids such as the one shown in Figure 20 and the whole process actually begins with
such a grid as shown in Figure 1.

--- Page 17: "At this stage, the numerical solution has been correctly updated at time level t+∆t."

It sounds like this is a time-dependent algorithm, but there are not unsteady results.
Is the method limited to steady problems? Then, is t here a pseudo time?
If so, please use tau instead of t.

If this is a steady algorithm, then please show for all problems presented how many iterations (time steps?)
are actually required to obtain the final solution and the grid. Also, how is the shock front
defined at the beginning?

If possible, please show how it actually works by showing the initial grid and solution (including the
initial shock polyline), some intermediate grids and solutions, and then the final grid and solution.



--- Figures 13, 22, 23


Add zoomed-in figures to illustrate how a shock is represented.
A polyline and two disjoint grids, correct? I can only guess in the current draft.

Why are there no comparisons between SSF and the previous SF methods?


--- Figure 20.


If indeed there is empty space around the shock as shown (the white space), how do you
define the solution in that region (e.g., if one needs to sample the solution value there)?
For the purpose of plotting the solution, would you re-mesh the final grid or would you rather not?


--- Figure 25.

The variable u is used in the figure but phi is used in the text. Unify the notation.


